Characterization of low-mass companions to $\textit{Kepler}$ objects of interest observed with APOGEE-N

We report the characterization of 28 low-mass ($0.02\mathrm{~M_\odot}\le\mathrm{~M_{2}}\le0.25\mathrm{~M_\odot}$) companions to $\textit{Kepler}$ objects of interest (KOIs), eight of which were previously designated confirmed planets. These objects were detected as transiting companions to Sun-like stars (G and F dwarfs) by the $\textit{Kepler}$ mission and are confirmed as single-lined spectroscopic binaries in the current work using the northern multiplexed Apache Point Observatory Galactic Evolution Experiment near-infrared spectrograph (APOGEE-N) as part of the third and fourth Sloan Digital Sky Surveys. We have observed hundreds of KOIs using APOGEE-N and collected a total of 43,175 spectra with a median of 19 visits and a median baseline of $\sim1.9$ years per target. We jointly model the $\textit{Kepler}$ photometry and APOGEE-N radial velocities to derive fundamental parameters for this subset of 28 transiting companions. The radii for most of these low-mass companions are over-inflated (by $\sim10\%$) when compared to theoretical models. Tidally locked M dwarfs on short period orbits show the largest amount of inflation, but inflation is also evident for companions that are well separated from the host star. We demonstrate that APOGEE-N data provides reliable radial velocities when compared to precise high-resolution spectrographs that enable detailed characterization of individual systems and the inference of orbital elements for faint ($H>12$) KOIs. The data from the entire APOGEE-KOI program is public and presents an opportunity to characterize an extensive subset of the binary population observed by $\textit{Kepler}$.

==> table5_mrt.txt <==
|           bjd |      rv | rv_err | snr | instrument |   object |
| 2457879.87238 |  -58634 |    159 |  74 |   APOGEE-N |   KOI-23 |
| 2457908.78365 |  -71305 |    199 |  53 |   APOGEE-N |   KOI-23 |
| 2457918.77059 |  -70905 |    148 |  75 |   APOGEE-N |   KOI-23 |
| 2457919.78831 |  -50636 |    173 |  60 |   APOGEE-N |   KOI-23 |
| 2457920.79793 |  -37443 |    133 | 105 |   APOGEE-N |   KOI-23 |
| 2457938.76514 |  -46787 |    181 |  51 |   APOGEE-N |   KOI-23 |
| 2457940.71654 |  -54188 |    173 |  59 |   APOGEE-N |   KOI-23 |
| 2457941.71519 |  -72086 |    163 |  78 |   APOGEE-N |   KOI-23 |
| 2458007.74254 |  -72976 |    142 |  73 |   APOGEE-N |   KOI-23 |
|  2458188.0138 |  -38493 |    179 |  48 |   APOGEE-N |   KOI-23 |
| 2458209.98654 |  -67836 |    214 |  39 |   APOGEE-N |   KOI-23 |
| 2458234.98148 |  -37938 |    157 |  62 |   APOGEE-N |   KOI-23 |
| 2458237.92302 |  -70895 |    143 |  78 |   APOGEE-N |   KOI-23 |
| 2458238.91768 |  -50766 |    157 |  74 |   APOGEE-N |   KOI-23 |
| 2458261.83229 |  -64566 |    200 |  48 |   APOGEE-N |   KOI-23 |
| 2458290.77684 |  -45956 |    149 |  74 |   APOGEE-N |   KOI-23 |
| 2458385.59155 |  -38125 |    144 |  84 |   APOGEE-N |   KOI-23 |
| 2458562.98452 |  -46216 |    134 |  74 |   APOGEE-N |   KOI-23 |
| 2455813.70334 |  -44914 |    163 |  43 |   APOGEE-N |   KOI-52 |
|  2455823.7273 |  -67426 |    149 |  57 |   APOGEE-N |   KOI-52 |
| 2455840.66191 |  -50011 |    168 |  43 |   APOGEE-N |   KOI-52 |
| 2455849.57912 |  -46981 |    122 |  62 |   APOGEE-N |   KOI-52 |
|  2455851.6495 |  -21715 |    133 |  54 |   APOGEE-N |   KOI-52 |
| 2455866.57017 |  -21972 |    116 |  65 |   APOGEE-N |   KOI-52 |
| 2458439.57602 |  -24269 |    122 |  59 |   APOGEE-N |   KOI-52 |
| 2458660.95558 |  -35932 |    127 |  45 |   APOGEE-N |   KOI-52 |
| 2458733.78461 |  -70062 |    139 |  52 |   APOGEE-N |   KOI-52 |
| 2458738.74691 |  -42076 |    136 |  52 |   APOGEE-N |   KOI-52 |
| 2458766.63204 |  -70401 |    111 |  63 |   APOGEE-N |   KOI-52 |
| 2457878.85724 |   12083 |    336 |  42 |   APOGEE-N |  KOI-129 |
| 2457909.80783 |   12078 |    292 |  50 |   APOGEE-N |  KOI-129 |
| 2457935.72046 |   14445 |    425 |  33 |   APOGEE-N |  KOI-129 |
| 2457938.72086 |   16961 |    356 |  38 |   APOGEE-N |  KOI-129 |
| 2457939.71325 |   21224 |    317 |  46 |   APOGEE-N |  KOI-129 |
| 2458028.66285 |   11633 |    265 |  53 |   APOGEE-N |  KOI-129 |
|  2458053.5736 |   10777 |    270 |  64 |   APOGEE-N |  KOI-129 |
| 2458185.01016 |   16756 |    423 |  30 |   APOGEE-N |  KOI-129 |
| 2458208.95696 |   16266 |    337 |  41 |   APOGEE-N |  KOI-129 |
| 2458233.96572 |   16364 |    282 |  49 |   APOGEE-N |  KOI-129 |
| 2458242.87221 |   20093 |    406 |  35 |   APOGEE-N |  KOI-129 |
|  2458245.9358 |   18037 |    394 |  36 |   APOGEE-N |  KOI-129 |
| 2458263.81512 |   21816 |    295 |  51 |   APOGEE-N |  KOI-129 |
| 2458290.82388 |   22259 |    411 |  32 |   APOGEE-N |  KOI-129 |
| 2458295.83199 |   16559 |    322 |  48 |   APOGEE-N |  KOI-129 |
|  2458298.8159 |    3143 |   5978 |   4 |   APOGEE-N |  KOI-129 |
| 2458300.83609 |   10461 |    321 |  43 |   APOGEE-N |  KOI-129 |
| 2458382.69585 |   18092 |    439 |  32 |   APOGEE-N |  KOI-129 |
| 2456869.41963 |    9705 |     62 |  23 |     SOPHIE |  KOI-129 |
| 2456933.33782 |   20897 |     42 |  29 |     SOPHIE |  KOI-129 |
| 2458386.65875 |   21486 |    122 |  53 |   APOGEE-N |  KOI-130 |
| 2458618.91709 |   12218 |    129 |  53 |   APOGEE-N |  KOI-130 |
| 2458647.84998 |   12171 |    182 |  26 |   APOGEE-N |  KOI-130 |
|  2458657.9163 |   19388 |    121 |  47 |   APOGEE-N |  KOI-130 |
| 2458731.72415 |   23723 |    172 |  37 |   APOGEE-N |  KOI-130 |
| 2458732.62693 |   24183 |    161 |  49 |   APOGEE-N |  KOI-130 |
| 2458733.64912 |   24863 |    134 |  46 |   APOGEE-N |  KOI-130 |
| 2458762.66601 |   21225 |    133 |  56 |   APOGEE-N |  KOI-130 |
| 2458764.58588 |   22859 |    134 |  59 |   APOGEE-N |  KOI-130 |
| 2459003.91785 |   22714 |    122 |  48 |   APOGEE-N |  KOI-130 |
| 2459004.83634 |   23301 |    124 |  55 |   APOGEE-N |  KOI-130 |
|  2459008.8321 |   24974 |    143 |  41 |   APOGEE-N |  KOI-130 |
| 2459034.96859 |   20209 |    179 |  28 |   APOGEE-N |  KOI-130 |
| 2459039.90448 |   24254 |    140 |  42 |   APOGEE-N |  KOI-130 |
| 2459060.83661 |    6596 |    213 |  20 |   APOGEE-N |  KOI-130 |
| 2459069.80902 |   20485 |    126 |  49 |   APOGEE-N |  KOI-130 |
| 2459146.62251 |   26240 |    146 |  38 |   APOGEE-N |  KOI-130 |
| 2459147.58056 |   26789 |    197 |  26 |   APOGEE-N |  KOI-130 |
| 2459154.56207 |   27824 |    194 |  31 |   APOGEE-N |  KOI-130 |
| 2455813.70329 |  -55738 |    444 |  20 |   APOGEE-N |  KOI-182 |
| 2455823.72728 |  -68936 |    387 |  23 |   APOGEE-N |  KOI-182 |
| 2455840.66195 |  -78248 |    495 |  17 |   APOGEE-N |  KOI-182 |
| 2455849.57918 |  -44156 |    277 |  31 |   APOGEE-N |  KOI-182 |
| 2455851.64957 |  -65760 |    271 |  32 |   APOGEE-N |  KOI-182 |
| 2455866.57028 |  -40152 |    302 |  31 |   APOGEE-N |  KOI-182 |
|  2458660.9554 |  -42438 |    261 |  31 |   APOGEE-N |  KOI-182 |
| 2458733.78456 |  -40044 |    277 |  31 |   APOGEE-N |  KOI-182 |
| 2458738.74687 |  -80192 |    313 |  33 |   APOGEE-N |  KOI-182 |
| 2458766.63208 |  -80126 |    254 |  35 |   APOGEE-N |  KOI-182 |
|  2458386.6587 |  -10963 |    117 |  46 |   APOGEE-N |  KOI-219 |
| 2458618.91704 |  -10427 |    151 |  38 |   APOGEE-N |  KOI-219 |
| 2458647.84989 |   -5179 |    288 |  16 |   APOGEE-N |  KOI-219 |
|  2458657.9162 |   -9351 |    120 |  46 |   APOGEE-N |  KOI-219 |
| 2458731.72407 |  -10753 |    216 |  24 |   APOGEE-N |  KOI-219 |
| 2458733.64905 |   -8502 |    135 |  33 |   APOGEE-N |  KOI-219 |
| 2458764.58586 |  -10981 |    134 |  50 |   APOGEE-N |  KOI-219 |
| 2459003.91777 |  -10476 |    113 |  45 |   APOGEE-N |  KOI-219 |
| 2459008.83201 |   -5489 |    168 |  30 |   APOGEE-N |  KOI-219 |
| 2459039.90437 |   -4333 |    151 |  42 |   APOGEE-N |  KOI-219 |
|  2459060.8365 |  -11269 |    305 |  14 |   APOGEE-N |  KOI-219 |
| 2459069.80892 |  -11098 |    179 |  28 |   APOGEE-N |  KOI-219 |
| 2459146.62252 |   -7978 |    220 |  25 |   APOGEE-N |  KOI-219 |
| 2459147.58058 |   -8857 |    320 |  17 |   APOGEE-N |  KOI-219 |
| 2459154.56209 |   -6793 |    308 |  20 |   APOGEE-N |  KOI-219 |
|  2456472.4354 |   -4780 |     94 |  11 |     SOPHIE |  KOI-219 |
| 2456475.54944 |  -10129 |     18 |  14 |     SOPHIE |  KOI-219 |
| 2456478.40948 |   -9711 |     19 |  14 |     SOPHIE |  KOI-219 |
|  2456932.7083 |  -51240 |    173 |  25 |   APOGEE-N |  KOI-242 |
| 2457142.86062 |  -50552 |    153 |  27 |   APOGEE-N |  KOI-242 |
| 2457199.74373 |  -45113 |    252 |  14 |   APOGEE-N |  KOI-242 |
| 2457264.65865 |  -42512 |    178 |  20 |   APOGEE-N |  KOI-242 |
| 2457265.79557 |  -48868 |    124 |  33 |   APOGEE-N |  KOI-242 |
| 2457266.78337 |  -51462 |    153 |  28 |   APOGEE-N |  KOI-242 |
| 2457294.70525 |  -48515 |    127 |  34 |   APOGEE-N |  KOI-242 |
| 2457319.64849 |  -43418 |    204 |  22 |   APOGEE-N |  KOI-242 |
| 2457472.00483 |  -43940 |    205 |  18 |   APOGEE-N |  KOI-242 |
| 2457498.97753 |  -51602 |    277 |  14 |   APOGEE-N |  KOI-242 |
| 2457527.94928 |  -51475 |    128 |  37 |   APOGEE-N |  KOI-242 |
| 2457554.81485 |  -41267 |    190 |  18 |   APOGEE-N |  KOI-242 |
| 2457562.87119 |  -46019 |    199 |  19 |   APOGEE-N |  KOI-242 |
| 2457643.74046 |  -50717 |    272 |  14 |   APOGEE-N |  KOI-242 |
| 2457672.67589 |  -50586 |    121 |  31 |   APOGEE-N |  KOI-242 |
|  2457701.5536 |  -50562 |    437 |  14 |   APOGEE-N |  KOI-242 |
| 2457831.99237 |  -48940 |    183 |  19 |   APOGEE-N |  KOI-242 |
| 2457850.99332 |  -36962 |    487 |   7 |   APOGEE-N |  KOI-242 |
| 2458293.88342 |  -37464 |    149 |  27 |   APOGEE-N |  KOI-242 |
| 2458295.89232 |  -45731 |    142 |  26 |   APOGEE-N |  KOI-242 |
| 2458618.85796 |  -16421 |    175 |  45 |   APOGEE-N |  KOI-403 |
| 2458646.83898 |  -32056 |    160 |  48 |   APOGEE-N |  KOI-403 |
| 2458731.62219 |  -42340 |    306 |  28 |   APOGEE-N |  KOI-403 |
| 2458763.59551 |  -16736 |    241 |  31 |   APOGEE-N |  KOI-403 |
| 2459003.86227 |  -23645 |    207 |  33 |   APOGEE-N |  KOI-403 |
| 2459008.87079 |  -25898 |    154 |  43 |   APOGEE-N |  KOI-403 |
| 2459029.75835 |  -27233 |    190 |  33 |   APOGEE-N |  KOI-403 |
| 2459033.81365 |  -19422 |    170 |  36 |   APOGEE-N |  KOI-403 |
| 2459038.79435 |  -16373 |    172 |  40 |   APOGEE-N |  KOI-403 |
|  2459042.8545 |  -16548 |    157 |  48 |   APOGEE-N |  KOI-403 |
| 2459058.74525 |  -17183 |    254 |  24 |   APOGEE-N |  KOI-403 |
| 2459069.75227 |  -43736 |    185 |  35 |   APOGEE-N |  KOI-403 |
| 2459155.55742 |  -28579 |    190 |  46 |   APOGEE-N |  KOI-403 |
| 2459156.56221 |  -24671 |    205 |  40 |   APOGEE-N |  KOI-403 |
|  2456557.7335 |    1064 |    144 |  40 |   APOGEE-N |  KOI-415 |
| 2456559.72342 |    1451 |    143 |  41 |   APOGEE-N |  KOI-415 |
| 2456560.72116 |    1216 |    143 |  42 |   APOGEE-N |  KOI-415 |
| 2456584.63231 |   -1918 |    140 |  42 |   APOGEE-N |  KOI-415 |
| 2456585.63082 |   -2444 |    148 |  41 |   APOGEE-N |  KOI-415 |
| 2456757.89307 |   -3163 |    135 |  40 |   APOGEE-N |  KOI-415 |
| 2456758.90243 |   -2619 |    653 |   7 |   APOGEE-N |  KOI-415 |
| 2456760.90584 |   -2906 |    149 |  35 |   APOGEE-N |  KOI-415 |
| 2456761.87295 |   -2931 |    476 |   9 |   APOGEE-N |  KOI-415 |
| 2456762.86873 |   -2753 |    140 |  39 |   APOGEE-N |  KOI-415 |
| 2456763.88126 |   -2948 |    144 |  34 |   APOGEE-N |  KOI-415 |
| 2456783.83575 |   -2904 |    240 |  17 |   APOGEE-N |  KOI-415 |
| 2456784.82209 |   -2752 |    249 |  20 |   APOGEE-N |  KOI-415 |
| 2456785.82557 |   -2684 |    171 |  29 |   APOGEE-N |  KOI-415 |
| 2456786.79858 |   -2686 |    209 |  24 |   APOGEE-N |  KOI-415 |
| 2456787.80948 |   -2846 |    171 |  27 |   APOGEE-N |  KOI-415 |
| 2456788.84322 |   -2603 |    392 |  12 |   APOGEE-N |  KOI-415 |
| 2456812.74633 |   -2334 |    226 |  22 |   APOGEE-N |  KOI-415 |
| 2456814.75561 |   -1903 |    225 |  21 |   APOGEE-N |  KOI-415 |
| 2456815.78566 |   -2258 |    166 |  30 |   APOGEE-N |  KOI-415 |
| 2456816.76641 |   -2578 |    447 |  10 |   APOGEE-N |  KOI-415 |
| 2456817.76212 |   -2341 |    209 |  24 |   APOGEE-N |  KOI-415 |
| 2456818.76471 |   -2180 |    182 |  26 |   APOGEE-N |  KOI-415 |
| 2456819.76235 |   -2004 |    192 |  23 |   APOGEE-N |  KOI-415 |
| 2456820.75614 |   -2276 |    163 |  30 |   APOGEE-N |  KOI-415 |
|   2456123.586 |   -2903 |     21 |  15 |     SOPHIE |  KOI-415 |
|  2456134.4912 |   -2669 |     12 |  22 |     SOPHIE |  KOI-415 |
|  2456155.4896 |   -2279 |     16 |  19 |     SOPHIE |  KOI-415 |
|  2456161.5256 |   -2169 |     27 |  14 |     SOPHIE |  KOI-415 |
|  2456180.4504 |   -1594 |     52 |  10 |     SOPHIE |  KOI-415 |
|  2456188.4825 |   -1533 |     47 |   9 |     SOPHIE |  KOI-415 |
|  2456213.3051 |    -349 |     34 |  13 |     SOPHIE |  KOI-415 |
|  2456233.2643 |    2172 |     24 |  18 |     SOPHIE |  KOI-415 |
|  2456244.2319 |    1371 |     32 |  14 |     SOPHIE |  KOI-415 |
|  2456251.2602 |   -2313 |     24 |  18 |     SOPHIE |  KOI-415 |
|  2456263.2605 |   -3181 |     54 |  10 |     SOPHIE |  KOI-415 |
|  2456406.5797 |    3569 |     46 |  15 |     SOPHIE |  KOI-415 |
|  2456416.5095 |   -1985 |     31 |  14 |     SOPHIE |  KOI-415 |
|  2456451.4736 |   -2987 |     41 |  12 |     SOPHIE |  KOI-415 |
| 2457879.87221 |  -64035 |    267 |  16 |   APOGEE-N |  KOI-466 |
| 2457908.78355 |  -62447 |    249 |  17 |   APOGEE-N |  KOI-466 |
| 2457918.77053 |  -59671 |    195 |  23 |   APOGEE-N |  KOI-466 |
| 2457919.78825 |  -54890 |    202 |  18 |   APOGEE-N |  KOI-466 |
| 2457920.79787 |  -50518 |    150 |  32 |   APOGEE-N |  KOI-466 |
| 2457938.76514 |  -53500 |    253 |  15 |   APOGEE-N |  KOI-466 |
| 2457940.71655 |  -48509 |    276 |  15 |   APOGEE-N |  KOI-466 |
|  2457941.7152 |  -50875 |    187 |  23 |   APOGEE-N |  KOI-466 |
| 2458007.74274 |  -51239 |    222 |  19 |   APOGEE-N |  KOI-466 |
| 2458188.01361 |  -61397 |    377 |  11 |   APOGEE-N |  KOI-466 |
| 2458209.98633 |  -58538 |    426 |  11 |   APOGEE-N |  KOI-466 |
| 2458234.98129 |  -61669 |    213 |  18 |   APOGEE-N |  KOI-466 |
| 2458237.92283 |  -60526 |    168 |  24 |   APOGEE-N |  KOI-466 |
|  2458238.9175 |  -55244 |    177 |  24 |   APOGEE-N |  KOI-466 |
| 2458261.83216 |  -54240 |    347 |  11 |   APOGEE-N |  KOI-466 |
|  2458290.7768 |  -58797 |    190 |  22 |   APOGEE-N |  KOI-466 |
| 2458385.59175 |  -62629 |    187 |  23 |   APOGEE-N |  KOI-466 |
| 2458562.98432 |  -57899 |    274 |  16 |   APOGEE-N |  KOI-466 |
| 2457155.45555 |  -63338 |     52 |  11 |     SOPHIE |  KOI-466 |
| 2457191.56979 |  -56382 |     66 |  10 |     SOPHIE |  KOI-466 |
| 2457529.95556 |  -61170 |     99 |  70 |   APOGEE-N |  KOI-631 |
| 2457942.90286 |  -53138 |     97 |  62 |   APOGEE-N |  KOI-631 |
| 2458029.72298 |  -57523 |    103 |  63 |   APOGEE-N |  KOI-631 |
| 2458033.67169 |  -49244 |    110 |  41 |   APOGEE-N |  KOI-631 |
| 2458565.98822 |  -61464 |     87 |  45 |        HPF |  KOI-631 |
|  2458599.8837 |  -61303 |     70 |  51 |        HPF |  KOI-631 |
| 2458618.83289 |  -51538 |     62 |  61 |        HPF |  KOI-631 |
| 2458654.73813 |  -54886 |    150 |  32 |        HPF |  KOI-631 |
| 2458659.94218 |  -62256 |     73 |  54 |        HPF |  KOI-631 |
| 2458681.88544 |  -48808 |     69 |  56 |        HPF |  KOI-631 |
| 2457878.85742 |  -20690 |    277 |  20 |   APOGEE-N |  KOI-777 |
| 2457909.80796 |    5085 |    275 |  19 |   APOGEE-N |  KOI-777 |
| 2457935.72053 |   -3427 |    405 |  12 |   APOGEE-N |  KOI-777 |
| 2457938.72092 |   -2332 |    356 |  14 |   APOGEE-N |  KOI-777 |
| 2457939.71331 |    -421 |    313 |  17 |   APOGEE-N |  KOI-777 |
| 2458028.66269 |    3876 |    256 |  21 |   APOGEE-N |  KOI-777 |
| 2458053.57342 |   -4936 |    250 |  24 |   APOGEE-N |  KOI-777 |
| 2458185.01028 |    -106 |    370 |  13 |   APOGEE-N |  KOI-777 |
| 2458208.95712 |   -9940 |    281 |  20 |   APOGEE-N |  KOI-777 |
|  2458233.9659 |    5458 |    303 |  16 |   APOGEE-N |  KOI-777 |
| 2458242.87238 |  -19135 |    291 |  16 |   APOGEE-N |  KOI-777 |
| 2458244.93404 |  -16502 |    445 |  11 |   APOGEE-N |  KOI-777 |
| 2458245.93597 |  -14159 |    324 |  15 |   APOGEE-N |  KOI-777 |
| 2458263.81528 |    -406 |    294 |  20 |   APOGEE-N |  KOI-777 |
| 2458290.82398 |   -9548 |    354 |  13 |   APOGEE-N |  KOI-777 |
| 2458295.83208 |   -5612 |    274 |  19 |   APOGEE-N |  KOI-777 |
| 2458298.81598 |    2326 |   4751 |   1 |   APOGEE-N |  KOI-777 |
| 2458300.83616 |   -3408 |    236 |  21 |   APOGEE-N |  KOI-777 |
|  2458382.6957 |   -1471 |    427 |  13 |   APOGEE-N |  KOI-777 |
| 2458386.65869 |  -27410 |    278 |  21 |   APOGEE-N |  KOI-846 |
| 2458618.91708 |  -15308 |    234 |  24 |   APOGEE-N |  KOI-846 |
| 2458647.84992 |  -13558 |    403 |  11 |   APOGEE-N |  KOI-846 |
| 2458657.91623 |  -11719 |    256 |  20 |   APOGEE-N |  KOI-846 |
| 2458731.72407 |  -11791 |    504 |  11 |   APOGEE-N |  KOI-846 |
| 2458732.62686 |  -12782 |    360 |  16 |   APOGEE-N |  KOI-846 |
| 2458733.64904 |  -12360 |    295 |  16 |   APOGEE-N |  KOI-846 |
| 2458762.66596 |  -12059 |    234 |  23 |   APOGEE-N |  KOI-846 |
| 2458764.58584 |  -10911 |    250 |  22 |   APOGEE-N |  KOI-846 |
|  2459003.9178 |  -21005 |    253 |  22 |   APOGEE-N |  KOI-846 |
| 2459004.83629 |  -19465 |    213 |  24 |   APOGEE-N |  KOI-846 |
| 2459008.83204 |  -14887 |    346 |  14 |   APOGEE-N |  KOI-846 |
| 2459034.96851 |  -16181 |    464 |  11 |   APOGEE-N |  KOI-846 |
|  2459039.9044 |  -12134 |    387 |  13 |   APOGEE-N |  KOI-846 |
| 2459060.83652 |  -19522 |    451 |  11 |   APOGEE-N |  KOI-846 |
| 2459069.80893 |  -11611 |    260 |  17 |   APOGEE-N |  KOI-846 |
| 2459146.62249 |  -14871 |    395 |  15 |   APOGEE-N |  KOI-846 |
| 2459147.58055 |  -13914 |    694 |   9 |   APOGEE-N |  KOI-846 |
| 2459154.56206 |   -8962 |    606 |   9 |   APOGEE-N |  KOI-846 |
| 2456557.73338 |  -91554 |    247 |  20 |   APOGEE-N |  KOI-855 |
| 2456559.72331 |  -93573 |    262 |  19 |   APOGEE-N |  KOI-855 |
| 2456560.72104 |  -94871 |    263 |  18 |   APOGEE-N |  KOI-855 |
|  2456584.6322 |  -92756 |    243 |  25 |   APOGEE-N |  KOI-855 |
| 2456585.63071 |  -91789 |    260 |  25 |   APOGEE-N |  KOI-855 |
| 2456757.89318 |  -88981 |    231 |  26 |   APOGEE-N |  KOI-855 |
| 2456758.90254 |  -87935 |   1528 |   4 |   APOGEE-N |  KOI-855 |
| 2456760.90596 |  -89826 |    265 |  22 |   APOGEE-N |  KOI-855 |
| 2456761.87306 |  -91065 |    959 |   5 |   APOGEE-N |  KOI-855 |
| 2456762.86884 |  -90453 |    242 |  24 |   APOGEE-N |  KOI-855 |
| 2456763.88137 |  -91257 |    276 |  21 |   APOGEE-N |  KOI-855 |
| 2456783.83584 |  -97338 |    427 |   9 |   APOGEE-N |  KOI-855 |
| 2456784.82218 |  -96212 |    407 |  11 |   APOGEE-N |  KOI-855 |
| 2456785.82566 |  -95473 |    310 |  16 |   APOGEE-N |  KOI-855 |
| 2456786.79867 |  -94870 |    441 |  12 |   APOGEE-N |  KOI-855 |
| 2456787.80957 |  -94384 |    310 |  15 |   APOGEE-N |  KOI-855 |
|  2456788.8433 |  -93190 |   1018 |   4 |   APOGEE-N |  KOI-855 |
| 2456812.74638 |  -99098 |    535 |   9 |   APOGEE-N |  KOI-855 |
| 2456814.75565 | -101105 |    488 |  10 |   APOGEE-N |  KOI-855 |
|  2456815.7857 | -101102 |    392 |  12 |   APOGEE-N |  KOI-855 |
| 2456816.76645 |  -99458 |   1263 |   4 |   APOGEE-N |  KOI-855 |
| 2456817.76215 | -101721 |    512 |   9 |   APOGEE-N |  KOI-855 |
| 2456818.76475 | -101198 |    443 |  11 |   APOGEE-N |  KOI-855 |
| 2456819.76238 | -101677 |    434 |  10 |   APOGEE-N |  KOI-855 |
| 2456820.75617 | -100598 |    370 |  12 |   APOGEE-N |  KOI-855 |
| 2457580.52856 |  -90964 |     30 |   8 |     SOPHIE |  KOI-855 |
| 2457940.53919 |  -99305 |     20 |  10 |     SOPHIE |  KOI-855 |
| 2458036.29984 |  -90808 |     31 |  10 |     SOPHIE |  KOI-855 |
| 2458040.29394 |  -89396 |     33 |   8 |     SOPHIE |  KOI-855 |
| 2458053.32506 |  -97461 |     29 |   9 |     SOPHIE |  KOI-855 |
| 2458057.32093 | -100826 |     28 |  10 |     SOPHIE |  KOI-855 |
| 2458083.24393 |  -89324 |    122 |   8 |     SOPHIE |  KOI-855 |
| 2458227.61042 | -100878 |     22 |   9 |     SOPHIE |  KOI-855 |
| 2458249.52916 |  -89254 |     23 |   8 |     SOPHIE |  KOI-855 |
| 2458285.45765 |  -90419 |     31 |  11 |     SOPHIE |  KOI-855 |
| 2458337.44947 |  -91197 |     26 |  12 |     SOPHIE |  KOI-855 |
| 2458363.41911 |  -93301 |    388 |   2 |     SOPHIE |  KOI-855 |
| 2458364.45096 |  -92573 |     32 |   7 |     SOPHIE |  KOI-855 |
| 2457879.87233 |   27857 |   1267 |  58 |   APOGEE-N | KOI-1064 |
| 2457908.78369 |   -8255 |   1420 |  43 |   APOGEE-N | KOI-1064 |
| 2457918.77066 |   -2471 |   1214 |  59 |   APOGEE-N | KOI-1064 |
| 2457919.78838 |  -18547 |   1449 |  44 |   APOGEE-N | KOI-1064 |
|   2457920.798 |  -18792 |   1068 |  73 |   APOGEE-N | KOI-1064 |
| 2457938.76525 |  -21482 |   1810 |  34 |   APOGEE-N | KOI-1064 |
| 2457940.71666 |   11305 |   1514 |  43 |   APOGEE-N | KOI-1064 |
| 2457941.71531 |   26417 |   1313 |  62 |   APOGEE-N | KOI-1064 |
| 2458007.74271 |  -15488 |   1623 |  43 |   APOGEE-N | KOI-1064 |
| 2458188.01364 |  -15113 |   1844 |  34 |   APOGEE-N | KOI-1064 |
|  2458209.9864 |   25920 |   3100 |  21 |   APOGEE-N | KOI-1064 |
|  2458234.9814 |   24512 |   1992 |  26 |   APOGEE-N | KOI-1064 |
| 2458237.92295 |  -16978 |   1287 |  54 |   APOGEE-N | KOI-1064 |
| 2458238.91762 |   -8381 |   1257 |  57 |   APOGEE-N | KOI-1064 |
| 2458261.83229 |  -12169 |   1972 |  36 |   APOGEE-N | KOI-1064 |
| 2458290.77692 |   25961 |   1287 |  59 |   APOGEE-N | KOI-1064 |
|  2458385.5917 |   21610 |   1597 |  57 |   APOGEE-N | KOI-1064 |
| 2458562.98437 |   -2508 |   1854 |  39 |   APOGEE-N | KOI-1064 |
| 2457879.87238 |   14476 |    280 |  74 |   APOGEE-N | KOI-1247 |
| 2457908.78367 |    1436 |    311 |  60 |   APOGEE-N | KOI-1247 |
| 2457918.77062 |  -16056 |    268 |  82 |   APOGEE-N | KOI-1247 |
| 2457919.78834 |    4658 |    295 |  64 |   APOGEE-N | KOI-1247 |
| 2457920.79796 |   20607 |    261 | 111 |   APOGEE-N | KOI-1247 |
| 2457938.76517 |   -6909 |    319 |  56 |   APOGEE-N | KOI-1247 |
| 2457940.71657 |  -17282 |    296 |  68 |   APOGEE-N | KOI-1247 |
| 2457941.71522 |    5307 |    248 |  91 |   APOGEE-N | KOI-1247 |
| 2458007.74257 |   21176 |    277 |  72 |   APOGEE-N | KOI-1247 |
| 2458188.01377 |  -11902 |    325 |  56 |   APOGEE-N | KOI-1247 |
| 2458209.98652 |   -8135 |    410 |  42 |   APOGEE-N | KOI-1247 |
| 2458234.98147 |    9980 |    293 |  78 |   APOGEE-N | KOI-1247 |
| 2458237.92301 |   19806 |    282 |  97 |   APOGEE-N | KOI-1247 |
| 2458238.91768 |    4935 |    275 |  91 |   APOGEE-N | KOI-1247 |
|  2458261.8323 |  -17522 |    380 |  49 |   APOGEE-N | KOI-1247 |
| 2458290.77687 |   15940 |    251 |  82 |   APOGEE-N | KOI-1247 |
| 2458385.59157 |    5255 |    230 |  93 |   APOGEE-N | KOI-1247 |
| 2458562.98449 |  -22335 |    288 |  79 |   APOGEE-N | KOI-1247 |
|  2457879.9231 |   12534 |    271 |  15 |   APOGEE-N | KOI-1288 |
|  2457909.8685 |    5376 |    270 |  16 |   APOGEE-N | KOI-1288 |
| 2457935.77925 |    5138 |    515 |   8 |   APOGEE-N | KOI-1288 |
| 2457942.71115 |    5367 |    274 |  17 |   APOGEE-N | KOI-1288 |
| 2458028.58723 |    5909 |    317 |  15 |   APOGEE-N | KOI-1288 |
| 2458181.99626 |    5829 |    410 |  11 |   APOGEE-N | KOI-1288 |
| 2458206.95592 |    6394 |    290 |  15 |   APOGEE-N | KOI-1288 |
|  2458217.9932 |    7566 |    363 |  11 |   APOGEE-N | KOI-1288 |
| 2458234.87741 |   11274 |    256 |  17 |   APOGEE-N | KOI-1288 |
| 2458238.85807 |    8581 |    250 |  18 |   APOGEE-N | KOI-1288 |
| 2458241.94855 |    7719 |    277 |  15 |   APOGEE-N | KOI-1288 |
| 2458243.86795 |    7081 |    281 |  15 |   APOGEE-N | KOI-1288 |
| 2458262.80739 |    6385 |    444 |  11 |   APOGEE-N | KOI-1288 |
| 2458290.71985 |    5487 |    262 |  16 |   APOGEE-N | KOI-1288 |
| 2458292.77897 |    5531 |    280 |  16 |   APOGEE-N | KOI-1288 |
| 2458293.76613 |    5479 |    287 |  17 |   APOGEE-N | KOI-1288 |
| 2458384.59105 |    5840 |    267 |  17 |   APOGEE-N | KOI-1288 |
| 2458541.01052 |    5797 |    306 |  16 |   APOGEE-N | KOI-1288 |
| 2458041.28524 |    5290 |     21 |  12 |     SOPHIE | KOI-1288 |
| 2458233.61184 |   12035 |     20 |  10 |     SOPHIE | KOI-1288 |
|  2458367.4294 |    6193 |     25 |   9 |     SOPHIE | KOI-1288 |
| 2456557.73345 |  -20334 |    187 |  34 |   APOGEE-N | KOI-1347 |
| 2456559.72338 |  -21900 |    204 |  30 |   APOGEE-N | KOI-1347 |
| 2456560.72112 |  -25912 |    183 |  31 |   APOGEE-N | KOI-1347 |
|  2456584.6323 |  -26794 |    187 |  35 |   APOGEE-N | KOI-1347 |
| 2456585.63081 |  -22703 |    201 |  35 |   APOGEE-N | KOI-1347 |
| 2456757.89309 |  -24417 |    182 |  33 |   APOGEE-N | KOI-1347 |
| 2456758.90244 |  -21352 |   1302 |   6 |   APOGEE-N | KOI-1347 |
| 2456760.90586 |  -20814 |    221 |  27 |   APOGEE-N | KOI-1347 |
| 2456761.87296 |  -23195 |    757 |   7 |   APOGEE-N | KOI-1347 |
| 2456762.86874 |  -28422 |    203 |  31 |   APOGEE-N | KOI-1347 |
| 2456763.88127 |  -33695 |    225 |  26 |   APOGEE-N | KOI-1347 |
| 2456783.83573 |  -39293 |    301 |  17 |   APOGEE-N | KOI-1347 |
| 2456784.82207 |  -34295 |    256 |  20 |   APOGEE-N | KOI-1347 |
| 2456785.82555 |  -28895 |    199 |  29 |   APOGEE-N | KOI-1347 |
| 2456786.79856 |  -24237 |    245 |  23 |   APOGEE-N | KOI-1347 |
| 2456787.80946 |  -20993 |    196 |  29 |   APOGEE-N | KOI-1347 |
| 2456788.84319 |  -19509 |    622 |   9 |   APOGEE-N | KOI-1347 |
| 2456812.74628 |  -38785 |    269 |  24 |   APOGEE-N | KOI-1347 |
| 2456814.75555 |  -28834 |    249 |  25 |   APOGEE-N | KOI-1347 |
|  2456815.7856 |  -24123 |    208 |  31 |   APOGEE-N | KOI-1347 |
| 2456816.76635 |  -21843 |    540 |  11 |   APOGEE-N | KOI-1347 |
| 2456817.76206 |  -20177 |    239 |  26 |   APOGEE-N | KOI-1347 |
| 2456818.76465 |  -21839 |    234 |  28 |   APOGEE-N | KOI-1347 |
| 2456819.76229 |  -25312 |    223 |  26 |   APOGEE-N | KOI-1347 |
| 2456820.75608 |  -30098 |    212 |  33 |   APOGEE-N | KOI-1347 |
| 2456557.73338 |   15102 |    190 |  21 |   APOGEE-N | KOI-1356 |
| 2456559.72331 |   15267 |    192 |  22 |   APOGEE-N | KOI-1356 |
| 2456560.72104 |   15511 |    182 |  23 |   APOGEE-N | KOI-1356 |
| 2456584.63225 |   14969 |    181 |  21 |   APOGEE-N | KOI-1356 |
| 2456585.63075 |   15210 |    189 |  20 |   APOGEE-N | KOI-1356 |
| 2456757.89315 |   11712 |    171 |  21 |   APOGEE-N | KOI-1356 |
|  2456758.9025 |   11262 |   1112 |   3 |   APOGEE-N | KOI-1356 |
| 2456760.90592 |   11229 |    219 |  17 |   APOGEE-N | KOI-1356 |
| 2456761.87302 |   12209 |    867 |   3 |   APOGEE-N | KOI-1356 |
|  2456762.8688 |   11319 |    187 |  20 |   APOGEE-N | KOI-1356 |
| 2456763.88133 |   11255 |    203 |  17 |   APOGEE-N | KOI-1356 |
| 2456783.83577 |   11007 |    311 |  10 |   APOGEE-N | KOI-1356 |
| 2456784.82211 |   11305 |    298 |  12 |   APOGEE-N | KOI-1356 |
| 2456785.82559 |   11252 |    185 |  18 |   APOGEE-N | KOI-1356 |
|  2456786.7986 |   10826 |    252 |  14 |   APOGEE-N | KOI-1356 |
| 2456787.80949 |   10987 |    190 |  17 |   APOGEE-N | KOI-1356 |
| 2456788.84323 |   10650 |    551 |   6 |   APOGEE-N | KOI-1356 |
| 2456812.74628 |   11543 |    280 |  14 |   APOGEE-N | KOI-1356 |
| 2456814.75556 |   11185 |    252 |  13 |   APOGEE-N | KOI-1356 |
|  2456815.7856 |   11428 |    183 |  19 |   APOGEE-N | KOI-1356 |
| 2456816.76635 |   11786 |    553 |   6 |   APOGEE-N | KOI-1356 |
| 2456817.76206 |   11459 |    231 |  16 |   APOGEE-N | KOI-1356 |
| 2456818.76465 |   11012 |    196 |  17 |   APOGEE-N | KOI-1356 |
| 2456819.76228 |   11463 |    208 |  15 |   APOGEE-N | KOI-1356 |
| 2456820.75608 |   11321 |    194 |  20 |   APOGEE-N | KOI-1356 |
| 2457878.85731 |  -65077 |    604 |  31 |   APOGEE-N | KOI-1416 |
| 2457909.80792 |  -31698 |    543 |  31 |   APOGEE-N | KOI-1416 |
| 2457935.72056 |  -39877 |    878 |  21 |   APOGEE-N | KOI-1416 |
| 2457938.72096 |  -62954 |    865 |  22 |   APOGEE-N | KOI-1416 |
| 2457939.71335 |  -34487 |    625 |  28 |   APOGEE-N | KOI-1416 |
| 2458028.66284 |  -66028 |    610 |  31 |   APOGEE-N | KOI-1416 |
| 2458053.57355 |  -64906 |    533 |  47 |   APOGEE-N | KOI-1416 |
| 2458185.01014 |  -22931 |    735 |  23 |   APOGEE-N | KOI-1416 |
| 2458208.95697 |  -51667 |    548 |  32 |   APOGEE-N | KOI-1416 |
| 2458233.96577 |  -49667 |    521 |  30 |   APOGEE-N | KOI-1416 |
| 2458242.87227 |  -48416 |    570 |  28 |   APOGEE-N | KOI-1416 |
| 2458244.93393 |  -23466 |    946 |  19 |   APOGEE-N | KOI-1416 |
| 2458245.93587 |  -69424 |   1042 |  21 |   APOGEE-N | KOI-1416 |
| 2458263.81521 |  -54872 |    541 |  33 |   APOGEE-N | KOI-1416 |
| 2458290.82398 |  -69277 |    734 |  27 |   APOGEE-N | KOI-1416 |
| 2458295.83209 |  -68612 |    604 |  40 |   APOGEE-N | KOI-1416 |
|   2458298.816 |  -23361 |   6463 |   1 |   APOGEE-N | KOI-1416 |
| 2458300.83619 |  -68049 |    702 |  28 |   APOGEE-N | KOI-1416 |
| 2458382.69585 |  -52506 |    883 |  18 |   APOGEE-N | KOI-1416 |
| 2457879.92313 |  -67264 |    363 |  15 |   APOGEE-N | KOI-1448 |
|  2457909.8686 |  -62758 |    327 |  17 |   APOGEE-N | KOI-1448 |
|  2457935.7794 |  -37686 |    689 |   8 |   APOGEE-N | KOI-1448 |
| 2457942.71131 |  -34953 |    383 |  15 |   APOGEE-N | KOI-1448 |
| 2458028.58729 |  -76957 |    382 |  17 |   APOGEE-N | KOI-1448 |
| 2458181.99613 |  -37719 |    649 |   9 |   APOGEE-N | KOI-1448 |
| 2458206.95585 |  -44318 |    416 |  14 |   APOGEE-N | KOI-1448 |
| 2458217.99315 |  -71484 |    546 |  11 |   APOGEE-N | KOI-1448 |
| 2458234.87741 |  -73730 |    441 |  15 |   APOGEE-N | KOI-1448 |
| 2458238.85808 |  -31991 |    409 |  15 |   APOGEE-N | KOI-1448 |
| 2458241.94857 |  -54560 |    402 |  15 |   APOGEE-N | KOI-1448 |
| 2458243.86798 |  -31773 |    403 |  14 |   APOGEE-N | KOI-1448 |
| 2458262.80747 |  -69386 |    761 |   9 |   APOGEE-N | KOI-1448 |
| 2458290.71998 |  -38652 |    482 |  15 |   APOGEE-N | KOI-1448 |
| 2458292.77911 |  -63679 |    379 |  17 |   APOGEE-N | KOI-1448 |
| 2458293.76627 |  -35633 |    625 |   9 |   APOGEE-N | KOI-1448 |
| 2458384.59114 |  -72034 |    495 |  13 |   APOGEE-N | KOI-1448 |
| 2458541.01038 |  -76723 |    491 |  15 |   APOGEE-N | KOI-1448 |
| 2456931.70534 |   12053 |    296 |  27 |   APOGEE-N | KOI-2513 |
| 2457121.96284 |   11979 |    257 |  26 |   APOGEE-N | KOI-2513 |
| 2457172.83743 |   11960 |    399 |  19 |   APOGEE-N | KOI-2513 |
| 2457174.87935 |   12048 |    255 |  25 |   APOGEE-N | KOI-2513 |
| 2457178.80829 |   11374 |    385 |  18 |   APOGEE-N | KOI-2513 |
| 2457202.73009 |    9385 |    396 |  17 |   APOGEE-N | KOI-2513 |
| 2457264.82279 |   11689 |    354 |  20 |   APOGEE-N | KOI-2513 |
|  2457293.7203 |   11024 |    279 |  26 |   APOGEE-N | KOI-2513 |
| 2457319.58411 |    9566 |    277 |  25 |   APOGEE-N | KOI-2513 |
| 2457469.99551 |    9243 |    451 |  15 |   APOGEE-N | KOI-2513 |
| 2457496.96482 |   12549 |    260 |  25 |   APOGEE-N | KOI-2513 |
| 2457528.89825 |    9607 |    242 |  27 |   APOGEE-N | KOI-2513 |
| 2457554.77092 |   12766 |    344 |  20 |   APOGEE-N | KOI-2513 |
| 2457643.60563 |   10675 |    795 |   8 |   APOGEE-N | KOI-2513 |
| 2457672.60225 |   11615 |    271 |  24 |   APOGEE-N | KOI-2513 |
| 2457707.55075 |   12926 |    323 |  27 |   APOGEE-N | KOI-2513 |
| 2457829.98514 |    8818 |    305 |  24 |   APOGEE-N | KOI-2513 |
|  2458247.9643 |    8987 |    270 |  23 |   APOGEE-N | KOI-2513 |
| 2458291.76864 |   12515 |    416 |  17 |   APOGEE-N | KOI-2513 |
| 2458792.62051 |   12141 |    292 |  27 |   APOGEE-N | KOI-2513 |
| 2456557.73335 |   14148 |    181 |  16 |   APOGEE-N | KOI-3320 |
| 2456584.63218 |   18906 |    192 |  14 |   APOGEE-N | KOI-3320 |
| 2456585.63069 |   18712 |    201 |  14 |   APOGEE-N | KOI-3320 |
| 2456757.89321 |   18425 |    187 |  15 |   APOGEE-N | KOI-3320 |
| 2456758.90256 |   19855 |   1004 |   2 |   APOGEE-N | KOI-3320 |
| 2456760.90598 |   17470 |    217 |  12 |   APOGEE-N | KOI-3320 |
| 2456761.87308 |   18098 |    879 |   2 |   APOGEE-N | KOI-3320 |
| 2456762.86886 |   16355 |    225 |  13 |   APOGEE-N | KOI-3320 |
| 2456763.88139 |   15337 |    214 |  12 |   APOGEE-N | KOI-3320 |
| 2456783.83585 |    4114 |    340 |   7 |   APOGEE-N | KOI-3320 |
| 2456784.82219 |    4174 |    331 |   8 |   APOGEE-N | KOI-3320 |
| 2456785.82567 |    4466 |    215 |  13 |   APOGEE-N | KOI-3320 |
| 2456786.79868 |    4583 |    317 |   9 |   APOGEE-N | KOI-3320 |
| 2456787.80958 |    4784 |    216 |  12 |   APOGEE-N | KOI-3320 |
| 2456788.84331 |    4531 |    547 |   4 |   APOGEE-N | KOI-3320 |
| 2456812.74637 |   13332 |    361 |   9 |   APOGEE-N | KOI-3320 |
| 2456814.75565 |   14985 |    274 |  11 |   APOGEE-N | KOI-3320 |
| 2456815.78569 |   14785 |    190 |  15 |   APOGEE-N | KOI-3320 |
| 2456816.76645 |   16442 |    614 |   4 |   APOGEE-N | KOI-3320 |
| 2456817.76215 |   15980 |    262 |  12 |   APOGEE-N | KOI-3320 |
| 2456818.76474 |   16269 |    224 |  13 |   APOGEE-N | KOI-3320 |
| 2456819.76237 |   15840 |    220 |  13 |   APOGEE-N | KOI-3320 |
| 2456820.75617 |   16234 |    183 |  15 |   APOGEE-N | KOI-3320 |
| 2456932.70839 |   22884 |    111 |  42 |   APOGEE-N | KOI-3358 |
|  2457142.8605 |    4156 |    116 |  41 |   APOGEE-N | KOI-3358 |
| 2457199.74364 |     177 |    168 |  21 |   APOGEE-N | KOI-3358 |
| 2457264.65869 |    9902 |    125 |  35 |   APOGEE-N | KOI-3358 |
| 2457265.79561 |   20531 |    109 |  52 |   APOGEE-N | KOI-3358 |
| 2457266.78341 |   25182 |    109 |  45 |   APOGEE-N | KOI-3358 |
| 2457294.70534 |    7061 |    116 |  52 |   APOGEE-N | KOI-3358 |
|  2457319.6486 |   13887 |    126 |  36 |   APOGEE-N | KOI-3358 |
| 2457472.00475 |    5646 |    129 |  31 |   APOGEE-N | KOI-3358 |
| 2457498.97742 |   25242 |    154 |  28 |   APOGEE-N | KOI-3358 |
| 2457527.94916 |   15601 |    113 |  47 |   APOGEE-N | KOI-3358 |
| 2457554.81475 |   -7751 |    128 |  29 |   APOGEE-N | KOI-3358 |
|  2457562.8711 |    6538 |    118 |  36 |   APOGEE-N | KOI-3358 |
| 2457643.74052 |    6212 |    214 |  18 |   APOGEE-N | KOI-3358 |
| 2457672.67599 |   19447 |    112 |  50 |   APOGEE-N | KOI-3358 |
| 2457701.55372 |   25340 |    126 |  34 |   APOGEE-N | KOI-3358 |
|  2457831.9923 |   22923 |    123 |  32 |   APOGEE-N | KOI-3358 |
| 2457850.99322 |   12745 |    125 |  30 |   APOGEE-N | KOI-3358 |
| 2458293.88333 |   -3301 |    105 |  43 |   APOGEE-N | KOI-3358 |
| 2458295.89223 |   16112 |    116 |  43 |   APOGEE-N | KOI-3358 |
| 2457879.92311 |   -7066 |    806 |  12 |   APOGEE-N | KOI-3614 |
| 2457909.86858 |   -9016 |    771 |  13 |   APOGEE-N | KOI-3614 |
| 2457935.77937 |   19543 |   2059 |   6 |   APOGEE-N | KOI-3614 |
| 2457942.71128 |   -4061 |    876 |  11 |   APOGEE-N | KOI-3614 |
| 2458028.58729 |   21034 |    984 |  15 |   APOGEE-N | KOI-3614 |
| 2458181.99615 |    2764 |   1486 |   7 |   APOGEE-N | KOI-3614 |
| 2458206.95585 |  -15640 |   1337 |  11 |   APOGEE-N | KOI-3614 |
| 2458217.99315 |   -3737 |    927 |  10 |   APOGEE-N | KOI-3614 |
|  2458234.8774 |   20502 |   1093 |  11 |   APOGEE-N | KOI-3614 |
| 2458238.85807 |    -192 |   1021 |  11 |   APOGEE-N | KOI-3614 |
| 2458241.94855 |   -3549 |    840 |  12 |   APOGEE-N | KOI-3614 |
| 2458243.86797 |   19286 |   1157 |  12 |   APOGEE-N | KOI-3614 |
| 2458262.80745 |    2155 |   1775 |   7 |   APOGEE-N | KOI-3614 |
| 2458290.71996 |  -17619 |   1204 |  12 |   APOGEE-N | KOI-3614 |
| 2458292.77908 |     355 |    814 |  14 |   APOGEE-N | KOI-3614 |
| 2458293.76624 |  -16493 |    988 |  12 |   APOGEE-N | KOI-3614 |
| 2458384.59113 |   21665 |   1104 |  12 |   APOGEE-N | KOI-3614 |
|  2458541.0104 |    3368 |   1092 |  12 |   APOGEE-N | KOI-3614 |
| 2458386.65881 |  -25991 |    198 |  35 |   APOGEE-N | KOI-4367 |
| 2458618.91708 |  -18992 |    181 |  39 |   APOGEE-N | KOI-4367 |
|    2458647.85 |  -21309 |    276 |  22 |   APOGEE-N | KOI-4367 |
| 2458657.91632 |  -21596 |    173 |  35 |   APOGEE-N | KOI-4367 |
| 2458731.72421 |  -27009 |    318 |  21 |   APOGEE-N | KOI-4367 |
|   2458732.627 |  -26254 |    227 |  31 |   APOGEE-N | KOI-4367 |
| 2458733.64919 |  -26326 |    206 |  27 |   APOGEE-N | KOI-4367 |
| 2458762.66606 |  -16176 |    170 |  40 |   APOGEE-N | KOI-4367 |
| 2458764.58594 |  -16222 |    176 |  42 |   APOGEE-N | KOI-4367 |
| 2459003.91785 |  -20876 |    355 |  19 |   APOGEE-N | KOI-4367 |
| 2459004.83634 |  -21288 |    202 |  32 |   APOGEE-N | KOI-4367 |
|  2459008.8321 |  -20918 |    570 |  12 |   APOGEE-N | KOI-4367 |
| 2459034.96863 |  -23623 |    262 |  24 |   APOGEE-N | KOI-4367 |
| 2459039.90452 |  -23491 |    196 |  32 |   APOGEE-N | KOI-4367 |
| 2459060.83667 |  -25501 |    338 |  17 |   APOGEE-N | KOI-4367 |
| 2459069.80909 |  -26348 |    220 |  27 |   APOGEE-N | KOI-4367 |
| 2459146.62255 |  -19935 |    245 |  26 |   APOGEE-N | KOI-4367 |
|  2459147.5806 |  -20164 |    393 |  16 |   APOGEE-N | KOI-4367 |
|  2459154.5621 |  -20543 |    421 |  18 |   APOGEE-N | KOI-4367 |
| 2458386.65878 |  -25205 |    367 |  17 |   APOGEE-N | KOI-5329 |
| 2458618.91692 |  -25637 |    390 |  18 |   APOGEE-N | KOI-5329 |
| 2458647.84978 |  -26928 |    591 |   9 |   APOGEE-N | KOI-5329 |
|  2458657.9161 |  -27841 |    406 |  15 |   APOGEE-N | KOI-5329 |
| 2458731.72411 |  -23481 |    761 |  10 |   APOGEE-N | KOI-5329 |
|  2458732.6269 |  -22897 |    568 |  13 |   APOGEE-N | KOI-5329 |
| 2458733.64909 |  -22107 |    499 |  11 |   APOGEE-N | KOI-5329 |
| 2458762.66608 |  -24221 |    355 |  21 |   APOGEE-N | KOI-5329 |
| 2458764.58596 |  -24338 |    390 |  18 |   APOGEE-N | KOI-5329 |
| 2459003.91765 |  -26238 |    407 |  16 |   APOGEE-N | KOI-5329 |
| 2459004.83614 |  -26263 |    339 |  19 |   APOGEE-N | KOI-5329 |
| 2459008.83189 |  -25716 |    568 |  11 |   APOGEE-N | KOI-5329 |
|  2459034.9684 |  -27577 |    840 |   8 |   APOGEE-N | KOI-5329 |
|  2459039.9043 |  -27292 |    377 |  15 |   APOGEE-N | KOI-5329 |
| 2459060.83647 |  -29652 |    621 |   9 |   APOGEE-N | KOI-5329 |
| 2459069.80891 |  -29084 |    406 |  16 |   APOGEE-N | KOI-5329 |
| 2459146.62264 |  -21797 |    439 |  14 |   APOGEE-N | KOI-5329 |
| 2459147.58069 |  -22130 |    950 |   8 |   APOGEE-N | KOI-5329 |
| 2459154.56221 |  -19237 |    812 |  10 |   APOGEE-N | KOI-5329 |
|  2458386.6587 |   24747 |    159 |  25 |   APOGEE-N | KOI-6018 |
| 2458618.91707 |   23177 |    168 |  25 |   APOGEE-N | KOI-6018 |
| 2458647.84993 |    7064 |    290 |  13 |   APOGEE-N | KOI-6018 |
| 2458657.91623 |    1999 |    188 |  21 |   APOGEE-N | KOI-6018 |
| 2458731.72408 |   10839 |    382 |  12 |   APOGEE-N | KOI-6018 |
| 2458732.62687 |   14668 |    237 |  20 |   APOGEE-N | KOI-6018 |
| 2458733.64905 |   18756 |    204 |  18 |   APOGEE-N | KOI-6018 |
| 2458762.66597 |    1615 |    161 |  26 |   APOGEE-N | KOI-6018 |
| 2458764.58585 |    9088 |    184 |  26 |   APOGEE-N | KOI-6018 |
|  2459003.9178 |   21303 |    164 |  24 |   APOGEE-N | KOI-6018 |
| 2459004.83629 |   16237 |    142 |  27 |   APOGEE-N | KOI-6018 |
| 2459008.83205 |   -4286 |    214 |  16 |   APOGEE-N | KOI-6018 |
| 2459034.96852 |   23788 |    344 |  11 |   APOGEE-N | KOI-6018 |
| 2459039.90441 |    3483 |    255 |  15 |   APOGEE-N | KOI-6018 |
| 2459060.83653 |   -2441 |    292 |  12 |   APOGEE-N | KOI-6018 |
| 2459069.80894 |   22976 |    182 |  19 |   APOGEE-N | KOI-6018 |
|  2459146.6225 |    8306 |    288 |  15 |   APOGEE-N | KOI-6018 |
| 2459147.58056 |   11469 |    492 |   9 |   APOGEE-N | KOI-6018 |
| 2459154.56207 |   15025 |    543 |  10 |   APOGEE-N | KOI-6018 |
| 2456557.73352 |  -41353 |    120 |  72 |   APOGEE-N | KOI-6760 |
| 2456559.72345 |  -23038 |    112 |  77 |   APOGEE-N | KOI-6760 |
| 2456560.72118 |  -19307 |    116 |  77 |   APOGEE-N | KOI-6760 |
| 2456584.63236 |  -38816 |    110 |  76 |   APOGEE-N | KOI-6760 |
| 2456585.63086 |  -46714 |    118 |  74 |   APOGEE-N | KOI-6760 |
| 2456757.89303 |  -40635 |    124 |  63 |   APOGEE-N | KOI-6760 |
| 2456758.90238 |  -47634 |    512 |  13 |   APOGEE-N | KOI-6760 |
|  2456760.9058 |  -52692 |    142 |  54 |   APOGEE-N | KOI-6760 |
|  2456761.8729 |  -50127 |    385 |  16 |   APOGEE-N | KOI-6760 |
| 2456762.86869 |  -44404 |    129 |  59 |   APOGEE-N | KOI-6760 |
| 2456763.88121 |  -35845 |    134 |  52 |   APOGEE-N | KOI-6760 |
| 2456783.83569 |  -48448 |    156 |  36 |   APOGEE-N | KOI-6760 |
| 2456784.82203 |  -42122 |    143 |  44 |   APOGEE-N | KOI-6760 |
| 2456785.82551 |  -32454 |    132 |  59 |   APOGEE-N | KOI-6760 |
| 2456786.79852 |  -23422 |    139 |  52 |   APOGEE-N | KOI-6760 |
| 2456787.80942 |  -19312 |    122 |  59 |   APOGEE-N | KOI-6760 |
| 2456788.84316 |  -25087 |    183 |  25 |   APOGEE-N | KOI-6760 |
| 2456812.74627 |  -46955 |    135 |  52 |   APOGEE-N | KOI-6760 |
| 2456814.75554 |  -52803 |    128 |  54 |   APOGEE-N | KOI-6760 |
| 2456815.78559 |  -50712 |    118 |  67 |   APOGEE-N | KOI-6760 |
| 2456816.76635 |  -45836 |    212 |  26 |   APOGEE-N | KOI-6760 |
| 2456817.76205 |  -37487 |    128 |  56 |   APOGEE-N | KOI-6760 |
| 2456818.76465 |  -27841 |    123 |  59 |   APOGEE-N | KOI-6760 |
| 2456819.76229 |  -20577 |    107 |  56 |   APOGEE-N | KOI-6760 |
| 2456820.75608 |  -21332 |    108 |  67 |   APOGEE-N | KOI-6760 |

